Assault and Battery: Evaluating the Security of Power Conversion Systems Against Electromagnetic Injection Attacks

Many modern devices, including critical infrastructures, depend on the reliable operation of electrical power conversion systems. The small size and versatility of switched-mode power converters has resulted in their widespread adoption. Whereas transformer-based systems passively convert voltage, switched-mode converters feature an actively regulated feedback loop, which relies on accurate sensor measurements. Previous academic work has shown that many types of sensors are vulnerable to Intentional Electromagnetic Interference (IEMI) attacks, and it has been postulated that power converters, too, are affected. In this paper, we present the first detailed study on switched-mode power converters by targeting their voltage and current sensors through IEMI attacks. We present a theoretical framework for evaluating IEMI attacks against feedback-based power supplies in the general case. We experimentally validate our theoretical predictions by analyzing multiple AC-DC and DC-DC converters, automotive grade current sensors, and dedicated battery chargers, and demonstrate the systematic vulnerability of all examined categories under real-world conditions. Finally, we demonstrate that sensor attacks on power converters can cause permanent damage to Li-Ion batteries during the charging process.

==> 00_abstract.txt <==
Many modern devices, including critical infrastructures, depend on the reliable operation of electrical power conversion systems.
The small size and versatility of switched-mode power converters has resulted in their widespread adoption.
Whereas transformer-based systems passively convert voltage, switched-mode converters feature an actively regulated feedback loop, which relies on accurate sensor measurements.
Previous academic work has shown that many types of sensors are vulnerable to Intentional Electromagnetic Interference (IEMI) attacks, and it has been postulated that power converters, too, are affected.

In this paper, we present the first detailed study on switched-mode power converters by targeting their voltage and current sensors through IEMI attacks.
We present a theoretical framework for evaluating IEMI attacks against feedback-based power supplies in the general case.
We experimentally validate our theoretical predictions by analyzing multiple AC-DC and DC-DC converters, automotive grade current sensors, and dedicated battery chargers, and demonstrate the systematic vulnerability of all examined categories under real-world conditions.
Finally, we demonstrate that sensor attacks on power converters can cause permanent damage to Li-Ion batteries during the charging process.
